Sampling, Communication, and Prediction Co-Design for Synchronizing the Real-World Device and Digital Model in Metaverse

The metaverse has the potential to revolutionize the next generation of the Internet by supporting highly interactive services with the help of Mixed Reality (MR) technologies; still, to provide a satisfactory experience for users, the synchronization between the physical world and its digital models is crucial. This work proposes a sampling, communication and prediction co-design framework to minimize the communication load subject to a constraint on tracking the Mean Squared Error (MSE) between a real-world device and its digital model in the metaverse. To optimize the sampling rate and the prediction horizon, we exploit expert knowledge and develop a constrained Deep Reinforcement Learning (DRL) algorithm, named Knowledge-assisted Constrained Twin-Delayed Deep Deterministic (KC-TD3) policy gradient algorithm. We validate our framework on a prototype composed of a real-world robotic arm and its digital model. Compared with existing approaches: (1) When the tracking error constraint is stringent (MSE=0.002 degrees), our policy degenerates into the policy in the sampling-communication co-design framework. (2) When the tracking error constraint is mild (MSE=0.007 degrees), our policy degenerates into the policy in the prediction-communication co-design framework. (3) Our framework achieves a better trade-off between the average MSE and the average communication load compared with a communication system without sampling and prediction. For example, the average communication load can be reduced up to 87% when the track error constraint is 0.002 degrees. (4) Our policy outperforms the benchmark with the static sampling rate and prediction horizon optimized by exhaustive search, in terms of the tail probability of the tracking error. Furthermore, with the assistance of expert knowledge, the proposed algorithm KC-TD3 achieves better convergence time, stability, and final policy performance.

==> reviews/review.txt <==
Dear Mr. Zhen Meng:

Thank you very much for submitting your manuscript #1570800808 ('Sampling, Communication, and Prediction Co-Design for Synchronizing the Real-World Device and Digital Model in Metaverse') to our IEEE JSAC SI-Beyond Transmitting Bits: Context, Semantics and Task-Oriented Communications. 

Based on the reviewers' comments and our own reading, the publication of your paper in its present form is not recommended.  It is recommended that you revise your manuscript according to the review comments and then resubmit the revised manuscript. Along with the revised manuscript please submit a response document that gives your responses to the review comments and details where and how each review comment has been addressed in the revised manuscript. Please mark all changes in the revised manuscript, e.g., through blue text color, to facilitate the re-review. If you fail to do so, your paper will be considered withdrawn from the review process.

Please note that this recommendation of revision should not be treated as an implication of eventual acceptance of your paper.  It only refers to a deferral of the editorial decision to see whether the reviewers' comments as well as our comments could be addressed.

Thank you for your interest in our IEEE JSAC SI-Beyond Transmitting Bits: Context, Semantics and Task-Oriented Communications. 

Looking forward to receiving your revised manuscript by July 29th.

Sincerely yours,

Deniz Gündüz, Iñaki Estella Aguerri, Chan-Byoung Chae, Harpreet S. Dhillon, Zhijin Qin, Kai-Kit Wong, Zhaohui Yang, Aylin Yener Guest Editors

======= Review 1 =======

> *** Summary: Please summarize the paper briefly.

The authors explore the joint optimization of sampling and prediction for synchronizing the physical and digital models of a robotic hand, in order to reduce the communication overhead under MSE constraints using deep RL. They propose a framework for this task and provide an algorithm named Knowledge-assisted Constrained Twin-Delayed Deep Deterministic (KC-TD3) for optimizing the parameters of their framework, in particular the variable sampling rate and prediction horizon. The training routine for the proposed algorithm is described succinctly and simulation results show that the approach can provide benefits over baseline with fixed sampling and prediction horizon as well as exhaustive search over parameters.

> *** Positives: What are the most important reasons to accept this 
> paper, in order of importance? Say whether the positives dominate the 
> negatives (1-3 sentences)

This work makes progress on the issue of synchronizing real world dynamics with virtual dynamics in XR. With a current boom in XR technologies, this is a timely work which can possibly enable a slew of applications. The paper provides a clear description of the work and the demonstration with real robotic hands directly show the applicability of the work.

> *** Negatives: What are the most important reasons NOT to accept this 
> paper, in order of importance? (e.g., the paper has serious technical 
> mistakes, isn't novel, doesn't demonstrate its point by proofs, 
> simulations or experiments, makes very unreasonable assumptions, etc.) 
> If the overall conclusions are still likely to hold despite these 
> flaws, please say so. Say whether the negatives dominate the 
> positives. (1-3 sentences)

The positives of the paper triumph the negatives. One possible flaw with the design of the current framework is that it doesn’t take into account the computational time for the prediction while tackling the described timing constraints. Also, the authors don't provide comparison against methods described in literature review which only jointly optimize sampling-communication and/or prediction-communication.

> *** Detailed Comments: Please provide detailed feedback to the author(s).

The authors provide a framework for jointly optimizing number of samples and prediction time horizon to reduce task-based communication overhead. I have following comments. 

Recommendations (in order of as they appear in the paper):
- The numbers reported in the abstract and introduction of the paper reflect the best-case advantages as shown in the paper. It should be clarified that’s the case.
- The authors claim in Pg 2 contributions: “(KC-TD3) algorithm by combining Deep Reinforcement Learning (DRL) techniques with expert knowledge on sampling, communication and prediction.” What expert knowledge is being referred to here? It should be clarified.
- In framework described in Fig 1 and corresponding text, it is assumed that the prediction won’t take any compute time. Eqn 1 also doesn’t seem to have accounted for this. Can you please clarify why it is not accounted for and/or how it is implicitly handled?
- Appendix A is unclear and provides an argument at best instead of proof. Maybe a figure similar to Fig 1 can help illustrate the argument better.
- It would be good if Fig 6 caption includes what 100% means for normalized average communication load.

Technical Clarifications (in order of as they appear in the paper):
- Pg 3: “H(k+2)”: what exactly is H(.)? The symbol doesn’t seem to be well defined. Also, why was a horizon of 2 chosen and not something higher or lower? Maybe it can be clarified upfront that in this work W_k is going to be optimized with time segments as a way of optimizing prediction horizon.
- Eqn 18, 19: not all symbols are defined. Please clarify the difference in the conditioned and unconditioned Q.
- Eqn 24: why is choosing a MSE as reduced state space a good choice? This state-space is not-finite? Please clarify on how the state-space set was chosen for further training.
- How does the method perform wrt methods that only optimize sampling with communication and prediction with communication as described in literature review? 

Minor typographical comments:
Pg 1: “Ultra-Reliable Low-Latency Communication (URLLC) and and Massive Machine Type Communication” -> “and” appears twice Pg 2: “Since AoI is not aware of the source variability, it is not a good metric for bursty sources [16], i.e. a source generating few informative packets over extended periods when the states are nearly constant and frequently transmitting in a short period when the states are varying rapidly.” -> unclear Pg 4: Eqn 8a, I believe the indexing of k should be from 1 to N.

> *** Relevance: Relevance: How well-suited is the paper to this JSAC Special Issue on "Beyond Transmitting Bits: Context, Semantics and Task-Oriented Communications"
Perfect match (5)

> *** Novelty: How original and novel are the concepts presented in the paper?
Significant (4)

> *** Contribution: How much of a contribution to the field is made by the work presented?
Solid work (4)

> *** Presentation clarity: Is the paper well-written; are ideas clearly expressed?
Clear (4)

> *** Impact: Will this paper be important over time?
Very likely (4)

> *** Accuracy: Is the material consistent and correct; are the conclusions well supported?
Very good (4)

> *** References: Is related work on this topic adequately recognized, barely mentioned, or neglected?
Good (3)

> *** Coverage: Is the topic adequately and concisely treated, or is the treatment too brief or too wordy?
Very good (4)

> *** Illustrations: Are the plots, diagrams and photos readily understandable; do they support the text?
Very good (4)

> *** Organization: Is the paper well organized and easy to follow?
Very good (4)

> *** Recommendation: What is your overall recommendation for this paper?
Accept with minor, required changes (as noted below) (8)

======= Review 2 =======

> *** Summary: Please summarize the paper briefly.

The paper proposes a framework to minimize the communication load subject to a constraint on tracking MSE between a real-world device and its model in metaverse. The proposed framework is validated by real-world numerical experiments based on the prototype.  I offer the comments that should be considered if the authors have an opportunity to revise the manuscript.

> *** Positives: What are the most important reasons to accept this 
> paper, in order of importance? Say whether the positives dominate the 
> negatives (1-3 sentences)

I believe the corresponding manuscript is well-suited to the JSAC Special Issue on "Beyond Transmitting Bits: Context, Semantics and Task-Oriented Communications". The authors present a co-designed framework for metaverse application and evaluate this with real-world numerical experiments based on the prototype.

> *** Negatives: What are the most important reasons NOT to accept this 
> paper, in order of importance? (e.g., the paper has serious technical 
> mistakes, isn't novel, doesn't demonstrate its point by proofs, 
> simulations or experiments, makes very unreasonable assumptions, etc.) 
> If the overall conclusions are still likely to hold despite these 
> flaws, please say so. Say whether the negatives dominate the 
> positives. (1-3 sentences)

Some parts (especially Section II. System model) in the current from of the paper is not written clearly. Also, the excellence of the proposed algorithm needs to be verified through simulation, as compared with the existing work. Regarding this, I mentioned the more details in “Detailed Comments” below.

> *** Detailed Comments: Please provide detailed feedback to the author(s).

System model (Section II): I think the system model needs to be more clear even though the overview/timing sequence with the model is illustrated in Fig. 1 and Fig 2, respectively. I recommend that the authors make visualization for basic definitions used in the manuscript, e.g., slot, segment, packet delay constraint, etc. (an additional comment, e.g., mention TABLE 1 by using footnote, is required for readers to easily connect the definitions and the parameters used in the experiments) Also, the explanation on communication load (C. 2)) is unclear to me. Does it mean that OFDM was adopted for the communication load in the prototype? And the sampling frequency of OFDM is minimized subject to an MSE constraints? The authors need to add a better/detailed explanation on this.

Performance evaluation (Section V): I think real-world numerical experiments itself based on the prototype is valuable. But the comparison with cases of no sampling/prediction seems like too obvious. Also, a reduction of 87.5% and 87% in MSE, respectively, as compared to those, sounds ambiguous to me. Of course, I understand that it is somewhat difficult to compare the performance with the existing work by using an implemented prototype/testbed. Maybe, some simulation results would be a good way to verify the excellence of the proposed algorithm, as compared with the existing work, before the real-world evaluation results based on the prototype. And the authors need to add a better explanation and a cautionary comment on the real-world evaluation results, such that the paper does not incur in the danger of misunderstanding or misleading claims.

Minor things:
Some figures need re-arrangement. For example, Fig 1 should be placed in page 3 (Section II) to be consistent with the corresponding context. I would be better to make Fig. 6-8 as 1 x 3 subfigures in a figure.
Some reference formats are not consistent with IEEE style.

> *** Relevance: Relevance: How well-suited is the paper to this JSAC Special Issue on "Beyond Transmitting Bits: Context, Semantics and Task-Oriented Communications"
Good match (4)

> *** Novelty: How original and novel are the concepts presented in the paper?
Incremental (3)

> *** Contribution: How much of a contribution to the field is made by the work presented?
Worthwhile contribution (3)

> *** Presentation clarity: Is the paper well-written; are ideas clearly expressed?
Needs work (2)

> *** Impact: Will this paper be important over time?
Can't quite tell (3)

> *** Accuracy: Is the material consistent and correct; are the conclusions well supported?
Good (3)

> *** References: Is related work on this topic adequately recognized, barely mentioned, or neglected?
Good (3)

> *** Coverage: Is the topic adequately and concisely treated, or is the treatment too brief or too wordy?
Good (3)

> *** Illustrations: Are the plots, diagrams and photos readily understandable; do they support the text?
Fair (2)

> *** Organization: Is the paper well organized and easy to follow?
Good (3)

> *** Recommendation: What is your overall recommendation for this paper?
Likely to accept with major changes (as noted below) (6)

======= Review 3 =======

> *** Summary: Please summarize the paper briefly.

This paper proposes a method for synchronizing a digital model in a metaverse to a real device. It proposes a sampling, communication, and prediction codesign framework. The sampling rate and prediction horizon are optimized by means of solving the constraint MDP with the reinforcement learning algorithm.

> *** Positives: What are the most important reasons to accept this 
> paper, in order of importance? Say whether the positives dominate the 
> negatives (1-3 sentences)

This paper has an interesting topic of regenerating the time-critical physical world action in the metaverse. The authors have attempted to prove the effectiveness of the proposed algorithm in the actual experimental setting of robot control. However, the overall technical contribution is rather weak.

> *** Negatives: What are the most important reasons NOT to accept this 
> paper, in order of importance? (e.g., the paper has serious technical 
> mistakes, isn't novel, doesn't demonstrate its point by proofs, 
> simulations or experiments, makes very unreasonable assumptions, etc.) 
> If the overall conclusions are still likely to hold despite these 
> flaws, please say so. Say whether the negatives dominate the 
> positives. (1-3 sentences)

The novelty of the proposed KC-TD3 is quite limited since it is a minor upgrade of existing techniques. The formulation of the CMDP, including the state and action, is not well justified. Especially, the design motivation of the action space is not clear. This paper also lacks technical rigor in explaining the experimental setup.

> *** Detailed Comments: Please provide detailed feedback to the author(s).

1. The term "trajectory" should be clearly defined. It gives impression that the application is limited to the robot manipulation. It would be better to use the term "state" for generalization.
2. In (1), what are the units of W_k and D_max? More justification should be given to this assumption.
3. n_k in page 3 is the number of samples. How come n_k be the number of packets while one packet can contain multiple samples?
4. More elaborated explanation on the action of CMDP is required. There is no clear evidence that the segment length and sampling rate affects the accuracy of future prediction. 
5. Please, justify the CMDP formulation in (11). Typically, the weighted sum reward is used for handling multi-criterion optimization (here, sampling rate and MSE). However, the authors have considered the MSE as a constraint.
6. The design of KC-TD3 is just additions of some minor or existing techniques to the well-known DDPG. Thus, it is hard to find significant novelty in this algorithms.
7. The experimental setting is not very clearly written. The sensing information is the angle position of each joint, but its details are missing.

> *** Relevance: Relevance: How well-suited is the paper to this JSAC Special Issue on "Beyond Transmitting Bits: Context, Semantics and Task-Oriented Communications"
Good match (4)

> *** Novelty: How original and novel are the concepts presented in the paper?
Derivative (2)

> *** Contribution: How much of a contribution to the field is made by the work presented?
Minor contribution (2)

> *** Presentation clarity: Is the paper well-written; are ideas clearly expressed?
Needs work (2)

> *** Impact: Will this paper be important over time?
Can't quite tell (3)

> *** Accuracy: Is the material consistent and correct; are the conclusions well supported?
Good (3)

> *** References: Is related work on this topic adequately recognized, barely mentioned, or neglected?
Good (3)

> *** Coverage: Is the topic adequately and concisely treated, or is the treatment too brief or too wordy?
Good (3)

> *** Illustrations: Are the plots, diagrams and photos readily understandable; do they support the text?
Good (3)

> *** Organization: Is the paper well organized and easy to follow?
Fair (2)

> *** Recommendation: What is your overall recommendation for this paper?
Reject (Paper is not of sufficient quality to be published in a journal; authors can submit the revised/shortened paper to a suitable conference.) (2)
